Small-data Reduced Order Modeling of Chaotic Dynamics through SyCo-AE: Synthetically Constrained Autoencoders

Data-driven reduced order modeling of chaotic dynamics can result in systems that either dissipate or diverge catastrophically. Leveraging non-linear dimensionality reduction of autoencoders and the freedom of non-linear operator inference with neural-networks, we aim to solve this problem by imposing a synthetic constraint in the reduced order space. The synthetic constraint allows our reduced order model both the freedom to remain fully non-linear and highly unstable while preventing divergence. We illustrate the methodology with the classical 40-variable Lorenz '96 equations, showing that our methodology is capable of producing medium-to-long range forecasts with lower error using less data.

==> dataN/AE_N100.csv <==
daysfull,AEro1h500,AEro1h2000
1,788.768997426085,1200.78141905527
2,970.430758666223,1869.80092048787
3,9866.16764928867,101283.333516993
4,171421.533527118,3446925.00911706
5,3606146.42617799,62550882.4978489
6,33138191.7550991,1091510863.77153
7,363321524.433096,10089945183.8967
8,2887881629.47955,121018774639.851
9,23627282106.2211,1325721940330.19
10,205768395233.931,13738073199685.2


==> dataN/AE_N1000.csv <==
daysfull,AEro1h500,AEro1h2000
1,327.840649732469,317.472185367096
2,921.206687040387,1416.90853624666
3,3167.09650332253,9182.10105080302
4,21919.9955049028,43589.7605808946
5,182653.145179919,368760.924741631
6,1418170.05061499,821917.896936219
7,26702396.5254753,5333860.94847233
8,469727377.629477,23995655.3186836
9,6642062443.57191,310276338.026348
10,36164182769.6875,335284163.84384


==> dataN/AE_N500.csv <==
daysfull,AEro1h500,AEro1h2000
1,423.910105301982,410.981834150296
2,1007.14951991612,1941.37942604906
3,5801.79647084102,43877.1000609557
4,46244.9554897059,1250915.73565618
5,242425.930947994,29285370.7398139
6,1788850.94903173,825341354.836661
7,16039316.4104361,21865204527.8384
8,98068805.7814018,350114034633.28
9,567468729.483563,16756243849734.2
10,8088486819.22987,286119770813612


==> dataN/AE_N5000.csv <==
daysfull,AEro1h500,AEro1h2000
1,102.530983538043,76.4836702859481
2,6107.90720726278,377.655751056964
3,88489113374.3164,619.289587371001
4,2.83385399522201e+15,903.338256449664
5,4.51938448039259e+22,1492.74072355471
6,1.14518036782042e+25,2670.29752425774
7,2.07875608048611e+32,9658.83756992736
8,2.24333334555161e+36,54508.1729484884
9,5.99035276692122e+42,132395.058207318
10,6.70074350590634e+49,464555509.081338


==> dataN/DMD_N100.csv <==
daysfull,DMDro1,DMDro9
1,2740.85146405355,5635.5270013331
2,5194.89806972704,24262.0564413917
3,14913.3202344271,94640.7566614745
4,58878.7064911793,547871.120179976
5,244431.687354872,3916938.93253347
6,1059488.26963371,14800174.0380633
7,4566397.12331292,68448741.9336454
8,20431358.6344711,280679665.992993
9,111774412.922129,1525165841.72811
10,457327528.965176,6372145541.13915


==> dataN/DMD_N1000.csv <==
daysfull,DMDro1,DMDro9
1,1995.53626805591,2074.64829834667
2,2574.48821833927,2638.4804459234
3,2679.40249174887,2752.33228922622
4,2756.96237720063,2815.27109922876
5,2851.11933283301,2933.03683385418
6,2936.395731411,2976.25972626264
7,3011.52382070387,3094.48985848773
8,3129.65067203804,3217.63123854914
9,3166.63706942141,3252.3218738373
10,3333.11973005409,3337.10927088497


==> dataN/DMD_N500.csv <==
daysfull,DMDro1,DMDro9
1,2058.38101032769,2216.88816140207
2,2690.9539375739,2814.21737625756
3,2896.31342160501,3059.222626167
4,3074.24002801579,3259.39888339767
5,3298.11734504706,3547.07484848711
6,3408.17713993199,3762.7970107086
7,3645.50786188555,4023.04080658219
8,3927.85389078866,4417.37560404202
9,4073.09819777998,4553.41611144161
10,4475.70143886834,4981.01798430948


==> dataN/DMD_N5000.csv <==
daysfull,DMDro1,DMDro9
1,1930.11181561025,1932.43042567753
2,2470.46049967084,2492.0155226071
3,2524.02417051085,2548.91521486026
4,2565.13550834511,2594.47223112857
5,2627.6385454579,2640.85944388567
6,2698.89348796684,2723.50455312367
7,2770.07971465579,2782.18135666982
8,2860.03276395402,2869.01969561123
9,2911.7151187864,2906.77571614241
10,3009.61450177727,3013.50767245084


==> dataN/QUAD_N100.csv <==
daysfull,QUADro1,QUADro9
1,817.562609352905,9678.14689461978
2,15911.4352639817,2.235700698843e+22
3,129293484249.18,3.23916131127299e+34
4,6.69159874627695e+21,3.84105987758121e+53
5,1.19543131341089e+50,3.68861971304415e+69
6,1.31187767144966e+73,1.258631389796e+92
7,4.33980345334536e+109,3.41489482486239e+116
8,1.33925368454065e+146,5.1147708678895e+135
9,3.05108758994078e+165,5.80693502438001e+161
10,6.48651123950544e+199,5.6837274019415e+186


==> dataN/QUAD_N1000.csv <==
daysfull,QUADro1,QUADro9
1,2407023.45054849,15080117921611.1
2,8.2081194001932e+15,4.07713640534075e+29
3,3.80228795627738e+29,4.39792648770751e+63
4,3.74858118167484e+65,1.15544555363205e+93
5,9.40080595446677e+64,5.02031434924058e+130
6,3.08640706425796e+88,9.87565143102627e+154
7,1.71098126640023e+110,1.01561573721887e+174
8,1.45162898068572e+109,2.58659253627978e+209
9,1.31849086616697e+129,2.61705849718077e+229
10,8.15757023237907e+138,4.2402603664135e+255


==> dataN/QUAD_N500.csv <==
daysfull,QUADro1,QUADro9
1,10924.7629231059,8.55326928141765e+17
2,517786287445154,6.09617448432679e+49
3,8.92352903497305e+30,3.90358802034104e+82
4,4.01874893020424e+50,1.20321371021293e+110
5,1.00263589605949e+83,4.72457697741508e+148
6,2.83276316469769e+105,6.02755448939969e+168
7,8.09769769487245e+123,1.09160326761483e+193
8,3.33784288305847e+170,5.23503995009618e+224
9,3.73032710976656e+197,3.82413285659608e+239
10,1.26007420535787e+223,5.59625026239256e+267


==> dataN/QUAD_N5000.csv <==
daysfull,QUADro1,QUADro9
1,169.684143087538,200.837060616615
2,494.990604612856,452.679063703558
3,562.223975742387,1628.83223343988
4,596.760878814802,8851.73937461582
5,7685.48746150283,2408006402.85162
6,2491.35968604068,7.38430918703461e+23
7,316334.502929861,227759877369893
8,76565770.1582195,4.12502980305296e+16
9,119363285600.42,1.32375384247569e+19
10,8975354294393.18,1.89779660021856e+23


==> dataN/SyCoAE_N100.csv <==
daysfull,SyCoAEro1h500,SyCoAEro1h2000,SyCoAEro9h500,SyCoAEro9h2000
1,640.697053541367,821.154856478638,1637.00574787416,1542.18256868209
2,1404.5128900064,7445.76180736618,2048.98214571625,4692.36178511996
3,4022.97078896132,9884.21529275205,6014.46531989554,11378.9951897651
4,10593.0693427533,61447.677889792,12878.9636336946,34342.1024723587
5,21087.522753822,122240.247129501,29724.6506999943,50271.086639256
6,39469.630787088,322174.180440037,69892.4142508791,143770.281209218
7,50056.1435619374,459544.993986573,293103.200918899,370522.445775633
8,82722.7308899757,590164.592879285,454945.811213532,1139582.98647514
9,229528.349901916,1682932.11388847,1993657.40967303,3820548.98826222
10,309823.13797923,5937815.98645028,13153842.9054123,8619956.68819453


==> dataN/SyCoAE_N1000.csv <==
daysfull,SyCoAEro1h500,SyCoAEro1h2000,SyCoAEro9h500,SyCoAEro9h2000
1,257.464693653958,260.154086091223,366.446804801808,348.70101200927
2,470.388842776991,497.723371237674,505.449420297839,494.261880159716
3,497.74901856527,530.665200939746,531.51960576032,524.77030778233
4,508.224579466449,537.628951611565,550.332933381631,525.727682574939
5,518.529445926734,553.986762442533,558.970487099744,557.241981402748
6,514.16260969354,548.376392461419,583.165960227161,560.02636176123
7,507.366444164775,547.579910471047,567.346776535547,560.300839544527
8,516.324863369897,555.306969996992,589.764371883885,560.041895102714
9,524.724884419266,556.35274457731,590.898042293159,587.16673523596
10,525.179244352982,570.917861587799,580.281010778256,572.953446938065


==> dataN/SyCoAE_N500.csv <==
daysfull,SyCoAEro1h500,SyCoAEro1h2000,SyCoAEro9h500,SyCoAEro9h2000
1,351.62415057075,342.971442317303,457.426164350694,452.153741066812
2,517.620787400606,514.120506587659,559.090992158933,555.812657509115
3,559.011557461466,558.041128661194,629.873956151033,616.896109386252
4,598.287444771124,554.987472157834,660.971078997791,649.848558621052
5,621.866241523506,576.696511667886,715.136224336219,727.550838999488
6,663.905550489952,585.45797237517,722.275409858222,754.331868738117
7,673.109452005103,607.369466674327,742.0544161856,925.95226418773
8,674.394814525298,599.833483602232,726.115037505666,884.023771674073
9,742.41314789664,626.949486716224,714.236263745153,954.153034468358
10,715.093390183757,628.75073047886,742.930080761028,1193.54165262707


==> dataN/SyCoAE_N5000.csv <==
daysfull,SyCoAEro1h500,SyCoAEro1h2000,SyCoAEro9h500,SyCoAEro9h2000
1,87.0716782794106,71.5912167496323,155.610792558054,154.682894295248
2,314.563488060882,317.690905136595,389.19907868113,419.294311767753
3,398.90881596595,415.066852117078,435.85510409498,465.038463792521
4,412.431649430985,434.789361069289,438.805720166399,477.279575284096
5,425.142090444064,450.674539617349,446.541334869028,477.79133029187
6,427.478409386434,450.862646800131,446.894949057101,479.598341062455
7,422.835665807029,453.830833942163,448.110545142997,479.426553908208
8,423.674531202755,454.957330584201,451.775132927886,488.423496277894
9,438.597642808104,465.703043710586,453.954252742378,478.995624532187
10,437.10430316434,473.094090194213,458.269508596893,479.563078301397

